Improving Efficiency in Large-Scale Decentralized Distributed Training

Decentralized Parallel SGD (D-PSGD) and its asynchronous variant Asynchronous Parallel SGD (AD-PSGD) is a family of distributed learning algorithms that have been demonstrated to perform well for large-scale deep learning tasks. One drawback of (A)D-PSGD is that the spectral gap of the mixing matrix decreases when the number of learners in the system increases, which hampers convergence. In this paper, we investigate techniques to accelerate (A)D-PSGD based training by improving the spectral gap while minimizing the communication cost. We demonstrate the effectiveness of our proposed techniques by running experiments on the 2000-hour Switchboard speech recognition task and the ImageNet computer vision task. On an IBM P9 supercomputer, our system is able to train an LSTM acoustic model in 2.28 hours with 7.5% WER on the Hub5-2000 Switchboard (SWB) test set and 13.3% WER on the CallHome (CH) test set using 64 V100 GPUs and in 1.98 hours with 7.7% WER on SWB and 13.3% WER on CH using 128 V100 GPUs, the fastest training time reported to date.

==> data/csvs/imagenet_16gpus.csv <==
epoch,SYNC,DPSGD,RAND,D1
1,4.415,3.376,5.731,6.804
2,18.094,14.761,19.925,23.107
3,22.308,25.534,25.716,33.306
4,35.318,30.809,34.832,38.511
5,38.158,33.214,36.419,42.615
6,41.955,37.899,36.481,44.58
7,45.228,37.366,38.192,47.254
8,44.358,40.888,41.098,46.745
9,47.152,36.716,44.755,48.381
10,44.773,41.301,45.958,45.718
11,48.391,43.559,42.948,47.503
12,45.579,44.845,43.293,50.517
13,49.24,42.242,44.773,46.237
14,51.338,45.146,49.037,49.322
15,48.377,46.329,46.043,50.987
16,44.791,43.331,47.641,49.916
17,50.14,43.981,44.105,50.086
18,50.078,44.953,49.454,50.706
19,51.968,37.727,48.6,52.694
20,51.562,44.913,46.213,51.185
21,53.663,46.775,50.154,52.648
22,52.353,45.736,45.008,51.498
23,52.814,46.612,41.58,52.056
24,53.291,42.348,49.944,52.09
25,51.56,46.46,51.382,52.868
26,52.22,43.098,51.779,51.687
27,49.274,48.584,50.564,51.751
28,53.486,46.267,47.216,51.274
29,52.13,49.729,47.439,51.681
30,52.064,51.374,53.789,56.206
31,68.381,68.014,68.736,69.163
32,69.191,68.788,69.602,70.022
33,69.671,69.466,69.937,70.144
34,70.028,69.659,70.202,70.623
35,69.683,69.675,70.292,70.609
36,69.909,69.115,70.256,70.601
37,70.048,69.123,69.923,70.872
38,69.612,68.935,69.771,70.85
39,69.669,69.001,69.58,70.3
40,69.945,69.29,69.974,70.13
41,69.342,68.563,69.456,70.058
42,69.813,68.355,67.111,69.645
43,69.496,68.092,69.452,69.486
44,69.219,68.527,69.121,69.376
45,69.683,68.511,69.003,69.185
46,69.039,67.994,68.267,69.715
47,68.519,67.524,68.503,68.375
48,69.079,66.935,69.111,69.625
49,69.189,67.033,68.499,68.922
50,68.365,68.421,67.946,69.229
51,69.249,67.986,69.3,69.631
52,69.211,67.97,68.475,69.209
53,68.648,67.539,68.89,69.171
54,68.78,68.014,68.592,69.348
55,68.313,68.164,68.497,69.177
56,68.929,67.368,69.103,70.226
57,68.796,67.579,69.041,69.113
58,69.019,67.434,67.418,69.604
59,69.157,67.926,66.915,68.91
60,69.348,68.289,67.962,70.166
61,73.574,73.979,73.881,74.182
62,73.75,74.19,74.188,74.44
63,74.003,74.296,74.388,74.623
64,74.093,74.37,74.525,74.723
65,74.156,74.478,74.665,74.86
66,74.246,74.597,74.545,74.793
67,74.354,74.487,74.679,74.775
68,74.348,74.621,74.753,74.922
69,74.392,74.601,74.709,74.934
70,74.232,74.595,74.685,74.994
71,74.158,74.529,74.643,75.028
72,74.14,74.639,74.681,74.944
73,74.107,74.803,74.669,74.98
74,74.242,74.721,74.671,74.988
75,74.192,74.597,74.613,74.852
76,74.236,74.563,74.691,74.85
77,74.246,74.663,74.527,75.042
78,74.115,74.569,74.687,74.976
79,74.252,74.444,74.599,74.91
80,74.109,74.452,74.645,74.88
81,74.103,74.569,74.717,74.844
82,73.991,74.597,74.599,74.805
83,74.033,74.575,74.669,74.858
84,74.176,74.599,74.689,74.83
85,74.258,74.406,74.673,74.854
86,74.037,74.503,74.549,74.745
87,74.113,74.358,74.509,74.94
88,73.953,74.386,74.511,74.613
89,74.021,74.284,74.466,74.842
90,73.915,74.479,74.515,74.88

==> data/csvs/imagenet_32gpus.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND,D1
1,1.587,0.447,0.602,0.881
2,4.314,2.553,4.19,5.648
3,22.737,7.716,12.829,13.437
4,28.396,10.041,17.133,21.291
5,37.378,15.204,28.332,31.212
6,42.398,18.349,27.642,36.718
7,44.067,14.759,32.369,36.276
8,44.711,25.162,35.199,36.483
9,44.047,26.264,32.981,41.814
10,46.652,28.155,34.774,41.832
11,46.55,32.343,38.218,43.239
12,46.654,27.864,38.334,41.544
13,50.724,31.071,40.561,44.326
14,50.088,25.901,43.734,43.012
15,51.009,28.817,42.268,43.937
16,50.144,30.45,42.631,40.844
17,52.168,32.267,36.094,41.832
18,50.419,36.746,38.274,45.06
19,48.624,31.705,39.75,46.037
20,51.218,36.509,42.671,44.494
21,49.88,37.005,41.203,47.388
22,52.531,29.357,43.06,44.133
23,51.831,37.652,37.121,44.59
24,48.616,37.636,41.018,47.066
25,52.676,34.77,42.019,47.001
26,50.891,32.865,36.81,46.62
27,51.185,30.969,39.103,48.127
28,52.379,34.18,34.144,50.632
29,53.504,34.052,36.79,38.842
30,52.397,42.871,54.665,56.527
31,68.718,64.363,68.1,68.329
32,69.496,64.929,69.292,69.53
33,69.931,66.084,69.408,69.877
34,70.056,65.972,69.48,70.118
35,70.413,66.002,69.316,69.968
36,70.491,66.118,69.237,69.885
37,70.054,65.667,68.963,69.207
38,69.917,65.477,68.704,70.036
39,70.226,64.686,67.089,69.827
40,69.582,63.429,67.795,68.74
41,69.701,64.289,67.789,69.318
42,69.408,64.297,67.418,68.983
43,68.995,64.464,67.155,68.736
44,69.675,64.317,65.779,68.01
45,69.286,63.24,67.454,67.723
46,69.274,63.473,67.049,68.148
47,68.949,63.477,67.34,68.513
48,68.985,62.658,66.564,67.338
49,69.596,63.304,66.995,68.275
50,69.137,61.347,67.248,68.359
51,68.704,64.211,67.472,68.433
52,68.864,61.092,66.231,68.411
53,68.977,63.986,65.553,67.711
54,69.133,62.707,64.708,68.347
55,69.434,63.403,66.506,68.513
56,68.736,63.621,66.82,68.782
57,69.318,63.162,67.557,67.625
58,67.192,62.574,66.558,67.607
59,69.207,63.272,64.426,67.954
60,69.673,65.12,69.721,69.259
61,74.033,72.425,73.7,73.867
62,74.332,72.731,74.073,74.19
63,74.398,72.828,74.196,74.334
64,74.45,72.928,74.292,74.428
65,74.707,73.064,74.276,74.503
66,74.681,73.237,74.278,74.438
67,74.785,73.245,74.424,74.659
68,74.705,73.251,74.43,74.589
69,74.657,73.213,74.424,74.521
70,74.805,73.397,74.274,74.615
71,74.737,73.341,74.495,74.44
72,74.785,73.492,74.551,74.667
73,74.757,73.482,74.503,74.575
74,74.779,73.578,74.505,74.561
75,74.751,73.399,74.428,74.629
76,74.703,73.413,74.621,74.557
77,74.828,73.331,74.438,74.565
78,74.673,73.375,74.356,74.727
79,74.645,73.474,74.47,74.503
80,74.571,73.331,74.567,74.569
81,74.739,73.349,74.525,74.537
82,74.665,73.361,74.625,74.444
83,74.769,73.363,74.306,74.505
84,74.479,73.193,74.278,74.456
85,74.673,73.458,74.324,74.501
86,74.541,73.331,74.414,74.364
87,74.489,73.054,74.316,74.304
88,74.458,73.291,74.25,74.348
89,74.575,73.211,74.274,74.438
90,74.316,73.211,74.242,74.358

==> data/csvs/imagenet_64gpus.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND,D1
1,0.429,0.144,0.108,0.197
2,4.359,0.269,0.343,0.73
3,13.88,0.538,0.987,2.176
4,21.494,1.081,2.543,5.223
5,32.207,1.885,5.716,8.312
6,33.749,2.541,7.546,16.213
7,38.693,4.076,8.807,16.824
8,34.164,5.055,17.296,21.41
9,43.792,8.168,15.575,26.396
10,42.699,7.708,21.977,28.576
11,46.725,9.241,21.249,30.018
12,45.551,10.207,25.144,24.26
13,48.564,9.664,24.783,26.464
14,40.479,10.647,26.823,31.1
15,43.07,7.201,21.033,29.996
16,51.717,15.605,22.182,31.304
17,47.798,15.523,31.481,33.539
18,48.961,13.916,27.597,33.238
19,48.431,17.292,22.154,35.988
20,48.626,17.109,29.435,36.712
21,47.986,17.392,31.388,37.37
22,48.135,10.97,27.676,37.169
23,46.624,19.504,32.407,37.622
24,50.846,20.754,32.612,37.245
25,49.583,18.505,31.763,32.263
26,48.939,18.957,31.398,32.881
27,46.185,20.092,28.624,32.77
28,47.152,19.225,28.983,42.934
29,49.33,17.492,30.271,34.124
30,50.907,26.25,48.59,54.938
31,68.58,50.564,64.217,66.457
32,68.945,51.881,65.22,67.611
33,69.623,51.099,65.719,68.16
34,69.492,51.877,65.587,67.922
35,69.376,53.135,65.372,67.821
36,68.918,52.802,64.191,68.249
37,69.799,49.533,65.156,67.835
38,69.536,50.062,64.873,67.218
39,69.207,50.337,64.05,66.411
40,69.338,52.301,63.523,67.33
41,69.091,52.018,63.928,66.032
42,68.838,51.103,62.46,64.217
43,68.824,51.938,63.162,62.807
44,68.906,48.935,63.224,65.659
45,68.449,51.029,63.009,64.57
46,68.164,50.622,61.12,65.36
47,69.31,52.305,61.054,64.026
48,68.812,51.729,60.933,64.616
49,67.859,52.403,61.88,64.712
50,68.243,51.286,62.083,64.219
51,68.523,53.025,59.999,65.236
52,68.333,53.372,58.92,64.983
53,67.651,52.868,61.589,63.435
54,69.137,52.68,62.269,64.399
55,68.752,53.057,62.235,66.064
56,67.615,52.21,62.861,65.725
57,68.216,51.631,61,66.628
58,68.553,52.194,60.671,65.031
59,68.253,51.458,62.077,65.661
60,69.282,51.384,66.879,69.245
61,73.766,66.838,72.497,73.219
62,74.055,67.258,72.772,73.51
63,74.41,67.532,72.954,73.784
64,74.464,67.803,72.99,73.678
65,74.563,67.853,73.151,73.959
66,74.426,67.705,73.169,73.827
67,74.569,68.04,73.229,74.14
68,74.454,68.369,73.223,73.963
69,74.693,68.393,73.225,74.097
70,74.637,68.537,73.466,74.077
71,74.547,68.569,73.149,74.224
72,74.533,68.746,73.454,74.222
73,74.517,68.62,73.321,74.101
74,74.619,68.73,73.185,74.348
75,74.555,68.373,73.191,74.081
76,74.408,68.666,73.213,74.15
77,74.531,68.943,73.389,73.969
78,74.499,68.756,73.349,74.061
79,74.454,68.792,73.291,74.101
80,74.458,68.906,73.321,74.166
81,74.523,68.764,73.413,74.115
82,74.378,68.712,73.349,74.162
83,74.234,69.015,73.448,73.905
84,74.47,68.664,73.223,74.158
85,74.352,68.955,73.229,73.987
86,74.168,68.874,73.293,73.857
87,74.42,69.031,73.287,74.027
88,74.222,68.941,72.982,73.901
89,74.304,68.818,73.187,74.079
90,74.069,68.628,73.227,73.971

==> data/csvs/swb2000_16gpus.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND,D1
1,10.37,3.09384,3.053644,2.45174
2,10.37,2.330901,2.229464,2.006629
3,10.37,2.048965,2.023139,1.84113
4,10.37,1.900004,1.912867,1.750299
5,10.37,1.858479,1.844902,1.69377
6,10.37,1.797989,1.760553,1.656288
7,10.37,1.744029,1.723139,1.629486
8,10.37,1.728638,1.720885,1.610009
9,10.37,1.710208,1.731308,1.596352
10,10.37,1.700323,1.686849,1.590014
11,10.37,1.625821,1.609536,1.547943
12,10.37,1.569224,1.565782,1.521263
13,10.37,1.544387,1.526371,1.502877
14,10.37,1.5235,1.512703,1.490734
15,10.37,1.513385,1.502736,1.480624
16,10.37,1.498152,1.484164,1.473191
17,10.37,1.493149,1.482188,1.468764
18,10.37,1.490241,1.476623,1.467776
19,10.37,1.48618,1.474612,1.465007
20,10.37,1.483417,1.47245,1.463333

==> data/csvs/swb2000_32gpus.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND,D1
1,10.37,2.851337,2.785714,2.370514
2,10.37,2.293902,2.276946,1.994518
3,10.37,2.054573,2.009862,1.838157
4,10.37,1.957347,2.033658,1.75332
5,10.37,1.918165,1.8635,1.695797
6,10.37,1.877317,1.777076,1.6597
7,10.37,1.789785,1.746302,1.632513
8,10.37,1.780918,1.750595,1.611292
9,10.37,1.848871,1.723261,1.596949
10,10.37,1.761356,1.689028,1.59282
11,10.37,1.664745,1.666045,1.552694
12,10.37,1.620724,1.570337,1.524099
13,10.37,1.576713,1.534097,1.505751
14,10.37,1.552716,1.510213,1.493799
15,10.37,1.538347,1.498832,1.483815
16,10.37,1.52873,1.489026,1.477476
17,10.37,1.523047,1.484233,1.473451
18,10.37,1.517639,1.478857,1.470924
19,10.37,1.514276,1.476221,1.467209
20,10.37,1.511554,1.474155,1.466895

==> data/csvs/swb2000_64gpus.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND,D1
1,10.37,2.951188,2.743896,2.38832
2,10.37,2.378799,2.290439,1.999593
3,10.37,2.139211,2.030971,1.841559
4,10.37,2.044398,1.926331,1.754639
5,10.37,1.966341,1.929087,1.697476
6,10.37,1.934814,1.87374,1.663658
7,10.37,1.863549,1.80979,1.639085
8,10.37,1.891252,1.811171,1.618724
9,10.37,1.873031,1.816409,1.606844
10,10.37,1.889361,1.740771,1.598804
11,10.37,1.77649,1.680486,1.557487
12,10.37,1.701479,1.585803,1.528449
13,10.37,1.664127,1.560931,1.511182
14,10.37,1.633335,1.529693,1.499273
15,10.37,1.608216,1.517655,1.492386
16,10.37,1.587521,1.509908,1.484452
17,10.37,1.578536,1.499876,1.480266
18,10.37,1.573265,1.49896,1.476994
19,10.37,1.568733,1.495542,1.475633
20,10.37,1.565073,1.493153,1.474332

==> data/csvs/swb300.csv <==
epoch,SYNC,DPSGD,DPSGD-RAND
1,10.37,8.737067,6.083088
2,10.37,4.533081,3.626892
3,10.37,3.351986,2.822704
4,10.37,2.787547,2.477925
5,10.37,2.511758,2.279002
6,10.37,2.341344,2.132791
7,10.37,2.240802,2.070717
8,10.37,2.169195,1.992711
9,10.37,2.074809,1.920308
10,10.37,2.020952,1.91144
11,10.37,1.89839,1.79051
12,10.37,1.80977,1.721165
13,10.37,1.758749,1.679759
14,10.37,1.724511,1.656958
15,10.37,1.698673,1.64334
16,10.37,1.682833,1.632928
17,10.37,1.675094,1.626826
18,10.37,1.668878,1.622973
19,10.37,1.664693,1.619692
20,10.37,1.660975,1.619088

==> data/speedup_wsc.csv <==
Index,Ranks,sync8_RAND,sync8_RAND,sync8_noRAND,sync8_noRAND,sync22_noRAND,sync22_noRAND
1,6,998,1,963,1,576,1
2,12,619,1.612277868,599,1.607679466,344,1.674418605
3,18,451,2.21286031,441,2.183673469,231,2.493506494
4,24,353,2.827195467,350,2.751428571,172,3.348837209
5,30,293,3.406143345,292,3.297945205,139,4.143884892
6,36,250,3.992,250,3.852,121,4.760330579
7,42,219,4.557077626,220,4.377272727,105,5.485714286
8,48,193,5.170984456,193,4.989637306,93,6.193548387
9,54,172,5.802325581,174,5.534482759,84,6.857142857
10,60,159,6.27672956,159,6.056603774,74,7.783783784
11,66,144,6.930555556,144,6.6875,70,8.228571429
